Who Should Own the Expert Cache? Kernel-Managed Tiering for Trillion-Parameter MoE Inference

Mixture-of-experts models whose expert pools exceed DRAM capacity require a weight-residency tier. Existing systems manage it in user space with expert-granular placement, frequency-based admission, and explicit pinning. We evaluate whether the operating system page cache can instead serve as the expert tier, using router traces from three MoE models with 128 to 896 experts per layer; the trillion-parameter production model's traces are replayed natively against its full 1.45 TB expert pool on GH200 hardware. Capacity is enforced by three independent mechanisms. Iteration time varies smoothly with cache size (run-to-run spread <=4%), and device traffic follows the same trend. Under severe pressure the outcome depends on reclaim: device traffic rises above miss demand only when MGLRU, the tested kernels' default, is combined with balloon-style, mostly mlocked memory, a result reproduced on two machines; cgroup limits and mem= boots show no such behavior, so balloon-based studies can overstate low-capacity device traffic by about 2x. At equal enforced memory, kernel recency serves essentially the same demand as an oracle static-frequency policy computed from the replay trace. In the pread-based replay the oracle-pinned arena stays 1.09-1.11x faster, a gap that is the cost of the page-cache hit and reclaim path, but its static table degrades under domain shift while recency remains stable. At 64.7% measured recall, router lookahead changes median time by 0.3% when delivered as kernel readahead advice; perfect one-layer advice gains 5.0% through the same interface and nothing through blocking reads. End-to-end at ample capacity, enabling page-cache admission speeds steady decode by 1.09-1.10x in a production CUDA engine with token-identical outputs. These measurements favor kernel-managed eviction, with model knowledge applied to admission and predictive advice.

==> claims_map.json <==
{
"TcMedA": {
"src": "e1.448.median_iter_s",
"era": "r3-current"
},
"TcSpreadA": {
"src": "e1.448.spread_pct",
"era": "r3-current"
},
"TcDiskA": {
"src": "e1.448.disk_gb_per_iter",
"era": "r3-current"
},
"TcScanA": {
"src": "e1.448.scan_steal",
"era": "r3-current"
},
"McNomA": {
"src": "model_check.448.nominal_miss_gb",
"era": "analysis-current"
},
"McAmpA": {
"src": "model_check.448.miss_amp_x",
"era": "analysis-current"
},
"McHitA": {
"src": "model_check.448.lru_hit",
"era": "analysis-current"
},
"McInvErrA": {
"src": "model_check.448.inv_ref_err_pct",
"era": "analysis-current"
},
"TcMedC": {
"src": "e1.256.median_iter_s",
"era": "r3-current"
},
"TcSpreadC": {
"src": "e1.256.spread_pct",
"era": "r3-current"
},
"TcDiskC": {
"src": "e1.256.disk_gb_per_iter",
"era": "r3-current"
},
"TcScanC": {
"src": "e1.256.scan_steal",
"era": "r3-current"
},
"McNomC": {
"src": "model_check.256.nominal_miss_gb",
"era": "analysis-current"
},
"McAmpC": {
"src": "model_check.256.miss_amp_x",
"era": "analysis-current"
},
"McHitC": {
"src": "model_check.256.lru_hit",
"era": "analysis-current"
},
"McInvErrC": {
"src": "model_check.256.inv_ref_err_pct",
"era": "analysis-current"
},
"TcMedD": {
"src": "e1.128.median_iter_s",
"era": "r3-current"
},
"TcSpreadD": {
"src": "e1.128.spread_pct",
"era": "r3-current"
},
"TcDiskD": {
"src": "e1.128.disk_gb_per_iter",
"era": "r3-current"
},
"TcScanD": {
"src": "e1.128.scan_steal",
"era": "r3-current"
},
"McNomD": {
"src": "model_check.128.nominal_miss_gb",
"era": "analysis-current"
},
"McAmpD": {
"src": "model_check.128.miss_amp_x",
"era": "analysis-current"
},
"McHitD": {
"src": "model_check.128.lru_hit",
"era": "analysis-current"
},
"McInvErrD": {
"src": "model_check.128.inv_ref_err_pct",
"era": "analysis-current"
},
"TcMedE": {
"src": "e1.64.median_iter_s",
"era": "r3-current"
},
"TcSpreadE": {
"src": "e1.64.spread_pct",
"era": "r3-current"
},
"TcDiskE": {
"src": "e1.64.disk_gb_per_iter",
"era": "r3-current"
},
"TcScanE": {
"src": "e1.64.scan_steal",
"era": "r3-current"
},
"McNomE": {
"src": "model_check.64.nominal_miss_gb",
"era": "analysis-current"
},
"McAmpE": {
"src": "model_check.64.miss_amp_x",
"era": "analysis-current"
},
"McHitE": {
"src": "model_check.64.lru_hit",
"era": "analysis-current"
},
"McInvErrE": {
"src": "model_check.64.inv_ref_err_pct",
"era": "analysis-current"
},
"ItersB": {
"src": "iters_b1",
"era": "analysis-current"
},
"AcceptedB": {
"src": "accepted_b1",
"era": "analysis-current"
},
"ProbeCold": {
"src": "model_constants.probe_r6box",
"era": "r6-current"
},
"ProbeWarm": {
"src": "model_constants.probe_r6box",
"era": "r6-current"
},
"ReplayEff": {
"src": "model_constants.replay_effective_gbps_at_448",
"era": "r6-current"
},
"DiskGBps": {
"src": "model_constants.probe_r6box",
"era": "r6-current"
},
"EtwoPcC": {
"src": "e2v3.256.pagecache.median_iter_s",
"era": "r6-current"
},
"EtwoPinC": {
"src": "e2v3.256.pinned.median_iter_s",
"era": "r6-current"
},
"EtwoHyC": {
"src": "e2v3.256.hybrid.median_iter_s",
"era": "r6-current"
},
"EtwoPcDiskC": {
"src": "e2v3.256.pagecache.disk_gb_per_iter",
"era": "r6-current"
},
"EtwoPinDiskC": {
"src": "e2v3.256.pinned.disk_gb_per_iter",
"era": "r6-current"
},
"EtwoTaxC": {
"src": "e2v3.256.pin_vs_pc_x",
"era": "r6-current"
},
"EtwoVmLckC": {
"src": "e2v3.256.pinned.vmlck_gb",
"era": "r6-current"
},
"EtwoPinHitC": {
"src": "e2v3.256.pinned.pin_hit_frac",
"era": "r6-current"
},
"EtwoPinPreC": {
"src": "e2v3.256.pinned.disk_gb_preload",
"era": "r6-current"
},
"EtwoPcSvcC": {
"src": "e2v3.256.pagecache.implied_service_hit",
"era": "r6-current"
},
"EtwoPinSvcC": {
"src": "e2v3.256.pinned.implied_service_hit",
"era": "r6-current"
},
"EtwoPcD": {
"src": "e2v3.128.pagecache.median_iter_s",
"era": "r6-current"
},
"EtwoPinD": {
"src": "e2v3.128.pinned.median_iter_s",
"era": "r6-current"
},
"EtwoHyD": {
"src": "e2v3.128.hybrid.median_iter_s",
"era": "r6-current"
},
"EtwoPcDiskD": {
"src": "e2v3.128.pagecache.disk_gb_per_iter",
"era": "r6-current"
},
"EtwoPinDiskD": {
"src": "e2v3.128.pinned.disk_gb_per_iter",
"era": "r6-current"
},
"EtwoTaxD": {
"src": "e2v3.128.pin_vs_pc_x",
"era": "r6-current"
},
"EtwoVmLckD": {
"src": "e2v3.128.pinned.vmlck_gb",
"era": "r6-current"
},
"EtwoPinHitD": {
"src": "e2v3.128.pinned.pin_hit_frac",
"era": "r6-current"
},
"EtwoPinPreD": {
"src": "e2v3.128.pinned.disk_gb_preload",
"era": "r6-current"
},
"EtwoPcSvcD": {
"src": "e2v3.128.pagecache.implied_service_hit",
"era": "r6-current"
},
"EtwoPinSvcD": {
"src": "e2v3.128.pinned.implied_service_hit",
"era": "r6-current"
},
"EtwoPinDisk": {
"src": "e2v3.256.pinned.disk_gb_per_iter",
"era": "r6-current"
},
"EtwoBRand": {
"src": "e2b_fadv_random.median_iter_s",
"era": "r3-current"
},
"XvSixFourBalIter": {
"src": "capacity_control_xval.c64.balloon_on.iter_s",
"era": "r6-current"
},
"XvSixFourBalDisk": {
"src": "capacity_control_xval.c64.balloon_on.disk_gb",
"era": "r6-current"
},
"XvSixFourCgIter": {
"src": "capacity_control_xval.c64.cgroup_on.iter_s",
"era": "r6-current"
},
"XvSixFourCgDisk": {
"src": "capacity_control_xval.c64.cgroup_on.disk_gb",
"era": "r6-current"
},
"XvSixFourMbIter": {
"src": "capacity_control_xval.c64.memboot80_on.iter_s",
"era": "r6-current"
},
"XvSixFourMbDisk": {
"src": "capacity_control_xval.c64.memboot80_on.disk_gb",
"era": "r6-current"
},
"XvFourFourEightBalIter": {
"src": "capacity_control_xval.c448.balloon_on.iter_s",
"era": "r6-current"
},
"XvFourFourEightBalDisk": {
"src": "capacity_control_xval.c448.balloon_on.disk_gb",
"era": "r6-current"
},
"XvFourFourEightCgIter": {
"src": "capacity_control_xval.c448.cgroup_on.iter_s",
"era": "r6-current"
},
"XvFourFourEightCgDisk": {
"src": "capacity_control_xval.c448.cgroup_on.disk_gb",
"era": "r6-current"
},
"XvTwoFiveSixBalIter": {
"src": "capacity_control_xval.c256.balloon_on.iter_s",
"era": "r6-current"
},
"XvTwoFiveSixBalDisk": {
"src": "capacity_control_xval.c256.balloon_on.disk_gb",
"era": "r6-current"
},
"XvTwoFiveSixMbIter": {
"src": "capacity_control_xval.c256.memboot272_on.iter_s",
"era": "r6-current"
},
"XvTwoFiveSixMbDisk": {
"src": "capacity_control_xval.c256.memboot272_on.disk_gb",
"era": "r6-current"
},
"XvAgreeWorst": {
"src": "capacity_control_xval.agreement_pct",
"era": "r6-current"
},
"RpBalAmp": {
"src": "capacity_control_xval.reclaim_path",
"era": "r6-current"
},
"RpBalOn": {
"src": "capacity_control_xval.reclaim_path",
"era": "r6-current"
},
"RpBalOff": {
"src": "capacity_control_xval.reclaim_path",
"era": "r6-current"
},
"RpCgAmp": {
"src": "capacity_control_xval.reclaim_path",
"era": "r6-current"
},
"RpCgOn": {
"src": "capacity_control_xval.reclaim_path",
"era": "r6-current"
},
"RpCgOff": {
"src": "capacity_control_xval.reclaim_path",
"era": "r6-current"
},
"RpMbAmp": {
"src": "capacity_control_xval.reclaim_path",
"era": "r6-current"
},
"RpMbOn": {
"src": "capacity_control_xval.reclaim_path",
"era": "r6-current"
},
"RpMbOff": {
"src": "capacity_control_xval.reclaim_path",
"era": "r6-current"
},
"SbBalOnIter": {
"src": "capacity_control_xval.samebox_reclaim",
"era": "r6-current"
},
"SbBalOnDisk": {
"src": "capacity_control_xval.samebox_reclaim",
"era": "r6-current"
},
"SbBalOnScan": {
"src": "capacity_control_xval.samebox_reclaim",
"era": "r6-current"
},
"SbBalOffIter": {
"src": "capacity_control_xval.samebox_reclaim",
"era": "r6-current"
},
"SbBalOffDisk": {
"src": "capacity_control_xval.samebox_reclaim",
"era": "r6-current"
},
"SbBalOffScan": {
"src": "capacity_control_xval.samebox_reclaim",
"era": "r6-current"
},
"SbNinetyOnIter": {
"src": "capacity_control_xval.samebox_reclaim",
"era": "r6-current"
},
"SbNinetyOnDisk": {
"src": "capacity_control_xval.samebox_reclaim",
"era": "r6-current"
},
"SbNinetyOnScan": {
"src": "capacity_control_xval.samebox_reclaim",
"era": "r6-current"
},
"SbNinetyOffIter": {
"src": "capacity_control_xval.samebox_reclaim",
"era": "r6-current"
},
"SbNinetyOffDisk": {
"src": "capacity_control_xval.samebox_reclaim",
"era": "r6-current"
},
"SbNinetyOffScan": {
"src": "capacity_control_xval.samebox_reclaim",
"era": "r6-current"
},
"SbBalAmp": {
"src": "capacity_control_xval.samebox_reclaim",
"era": "r6-current"
},
"SbBalOffVsCg": {
"src": "capacity_control_xval.samebox_reclaim",
"era": "r6-current"
},
"SbBalVsCg": {
"src": "capacity_control_xval.samebox_reclaim",
"era": "r6-current"
},
"SbBalLockPct": {
"src": "capacity_control_xval.samebox_reclaim",
"era": "r6-current"
},
"SbNinetyLockPct": {
"src": "capacity_control_xval.samebox_reclaim",
"era": "r6-current"
},
"ColPPin": {
"src": "collapse_B159.prose.pin_prose_table",
"era": "analysis-current"
},
"ColPLru": {
"src": "collapse_B159.prose.lru",
"era": "analysis-current"
},
"ColCPin": {
"src": "collapse_B159.code.pin_prose_table",
"era": "analysis-current"
},
"ColCLru": {
"src": "collapse_B159.code.lru",
"era": "analysis-current"
},
"ColMPin": {
"src": "collapse_B159.math.pin_prose_table",
"era": "analysis-current"
},
"ColMLru": {
"src": "collapse_B159.math.lru",
"era": "analysis-current"
},
"ColHPin": {
"src": "collapse_B159.chat.pin_prose_table",
"era": "analysis-current"
},
"ColHLru": {
"src": "collapse_B159.chat.lru",
"era": "analysis-current"
},
"PfNone": {
"src": "e3v2.none.median_iter_s",
"era": "r6-current"
},
"PfAdv": {
"src": "e3v2.advo.median_iter_s",
"era": "r6-current"
},
"PfBlk": {
"src": "e3v2.blko.median_iter_s",
"era": "r6-current"
},
"PfGain": {
"src": "e3v2.advo.gain_pct",
"era": "r6-current"
},
"PfAdvP": {
"src": "e3v2.advp.median_iter_s",
"era": "r6-current"
},
"PfBlkP": {
"src": "e3v2.blkp.median_iter_s",
"era": "r6-current"
},
"PfGainP": {
"src": "e3v2.advp.gain_pct",
"era": "r6-current"
},
"PfSubm": {
"src": "e3v2.advp.pf",
"era": "r6-current"
},
"PfOverw": {
"src": "e3v2.advp.pf",
"era": "r6-current"
},
"MgOnMed": {
"src": "e8.on.median_iter_s",
"era": "r3-current"
},
"MgOffMed": {
"src": "e8.off.median_iter_s",
"era": "r3-current"
},
"MgOnDisk": {
"src": "e8.on.disk_gb_per_iter",
"era": "r3-current"
},
"MgOffDisk": {
"src": "e8.off.disk_gb_per_iter",
"era": "r3-current"
},
"MgAmp": {
"src": "e8.amp_x",
"era": "r3-current"
},
"MgOnScanLo": {
"src": "e8.on.scan_steal",
"era": "r3-current"
},
"MgOnScanHi": {
"src": "e8.on.scan_steal",
"era": "r3-current"
},
"MgNominal": {
"src": "e8_nominal_miss_gb",
"era": "analysis-current"
},
"MgOffSpread": {
"src": "e8.off_spread_pct",
"era": "r3-current"
},
"MgOffDiskLo": {
"src": "e8.off.disk_reps",
"era": "r3-current"
},
"MgOffDiskHi": {
"src": "e8.off.disk_reps",
"era": "r3-current"
},
"EfivePerTokA": {
"src": "e5v2.448.s_per_accepted_token",
"era": "r6-current"
},
"EfiveVsA": {
"src": "e5v2.448.vs_single_pct",
"era": "r6-current"
},
"EfivePerTokC": {
"src": "e5v2.256.s_per_accepted_token",
"era": "r6-current"
},
"EfiveVsC": {
"src": "e5v2.256.vs_single_pct",
"era": "r6-current"
},
"KBDedup": {
"src": "k3_batch_stats.b4_dedup",
"era": "analysis-current"
},
"KBGBStep": {
"src": "k3_batch_stats.b4_gb_per_step",
"era": "analysis-current"
},
"KBCbTwoFiveOne": {
"src": "k3_batch_stats.cb25_b1",
"era": "analysis-current"
},
"KBCbTwoFiveFour": {
"src": "k3_batch_stats.cb25_b4",
"era": "analysis-current"
},
"KBCbFiveOne": {
"src": "k3_batch_stats.cb50_b1",
"era": "analysis-current"
},
"KBCbFiveFour": {
"src": "k3_batch_stats.cb50_b4",
"era": "analysis-current"
},
"KBPerTokRatio": {
"src": "k3_batch_stats.pertok_miss_ratio_fixedC",
"era": "analysis-current"
},
"KBFixedB": {
"src": "k3_batch_stats.fixed_B_per_layer",
"era": "analysis-current"
},
"QBCbFiveOne": {
"src": "qwen3_batch_stats.cb50_b1",
"era": "analysis-current"
},
"QBCbFiveFour": {
"src": "qwen3_batch_stats.cb50_b4",
"era": "analysis-current"
},
"QBPerTokRatio": {
"src": "qwen3_batch_stats.pertok_miss_ratio_fixedC",
"era": "analysis-current"
},
"KBUniqStep": {
"src": "batch_v2",
"era": "analysis-current"
},
"KBAccepted": {
"src": "batch_v2",
"era": "analysis-current"
},
"EsixLo": {
"src": "derived:e6v3",
"era": "r6-current"
},
"EsixHi": {
"src": "derived:e6v3",
"era": "r6-current"
},
"EsixTotLo": {
"src": "derived:e6v3",
"era": "r6-current"
},
"EsixTotHi": {
"src": "derived:e6v3",
"era": "r6-current"
},
"EsixKP": {
"src": "e6v3.prose.pairs",
"era": "r6-current"
},
"EsixDP": {
"src": "e6v3.prose.pairs",
"era": "r6-current"
},
"EsixXP": {
"src": "e6v3.prose.median_speedup_steady_x",
"era": "r6-current"
},
"EsixXLoP": {
"src": "e6v3.prose.steady_range",
"era": "r6-current"
},
"EsixXHiP": {
"src": "e6v3.prose.steady_range",
"era": "r6-current"
},
"EsixPairsP": {
"src": "e6v3.prose.pairs",
"era": "r6-current"
},
"EsixKC": {
"src": "e6v3.code.pairs",
"era": "r6-current"
},
"EsixDC": {
"src": "e6v3.code.pairs",
"era": "r6-current"
},
"EsixXC": {
"src": "e6v3.code.median_speedup_steady_x",
"era": "r6-current"
},
"EsixXLoC": {
"src": "e6v3.code.steady_range",
"era": "r6-current"
},
"EsixXHiC": {
"src": "e6v3.code.steady_range",
"era": "r6-current"
},
"EsixPairsC": {
"src": "e6v3.code.pairs",
"era": "r6-current"
},
"EsixKH": {
"src": "e6v3.chat.pairs",
"era": "r6-current"
},
"EsixDH": {
"src": "e6v3.chat.pairs",
"era": "r6-current"
},
"EsixXH": {
"src": "e6v3.chat.median_speedup_steady_x",
"era": "r6-current"
},
"EsixXLoH": {
"src": "e6v3.chat.steady_range",
"era": "r6-current"
},
"EsixXHiH": {
"src": "e6v3.chat.steady_range",
"era": "r6-current"
},
"EsixPairsH": {
"src": "e6v3.chat.pairs",
"era": "r6-current"
},
"PilotRecall": {
"src": "pilot.recall_decode_pct",
"era": "r6-current"
},
"PilotLayerLo": {
"src": "pilot.per_layer_min",
"era": "r6-current"
},
"PilotLayerHi": {
"src": "pilot.per_layer_max",
"era": "r6-current"
},
"PilotPlanLines": {
"src": "pilot.plan_lines",
"era": "r6-current"
},
"AbNocache": {
"src": "retained.engine_micro.nocache_GBps",
"era": "retained"
},
"AbCached": {
"src": "retained.engine_micro.cached_GBps",
"era": "retained"
},
"AbSpeedup": {
"src": "retained.engine_micro.speedup_x",
"era": "retained"
},
"BwHbm": {
"src": "retained.e4",
"era": "retained"
},
"BwAdopt": {
"src": "retained.e4",
"era": "retained"
},
"BwHostAlloc": {
"src": "retained.e4",
"era": "retained"
},
"BwStream": {
"src": "retained.e4",
"era": "retained"
},
"BwLink": {
"src": "retained.e4",
"era": "retained"
},
"BwMalloc": {
"src": "retained.e4",
"era": "retained"
},
"BwRunDev": {
"src": "retained.e4_run_dev_pct",
"era": "retained"
},
"KStar": {
"src": "retained.kstar",
"era": "retained"
},
"TieBandPct": {
"src": "retained.tie_band_pct",
"era": "retained"
},
"MFullMs": {
"src": "retained.m5_darwin.facts",
"era": "retained"
},
"MSqueezeMs": {
"src": "retained.m5_darwin.sweep",
"era": "retained"
},
"MPoolGB": {
"src": "retained.m5_darwin.facts",
"era": "retained"
},
"MSqueezeFileGB": {
"src": "retained.m5_darwin.facts",
"era": "retained"
},
"EngSpread": {
"src": "retained.m5_darwin.engine_parity",
"era": "retained"
},
"KAlphaLo": {
"src": "k3_v2.per_trace",
"era": "analysis-current"
},
"KAlphaHi": {
"src": "k3_v2.per_trace",
"era": "analysis-current"
},
"KWOneLo": {
"src": "k3_v2.per_trace",
"era": "analysis-current"
},
"KWOneHi": {
"src": "k3_v2.per_trace",
"era": "analysis-current"
},
"KWSixLo": {
"src": "k3_v2.per_trace",
"era": "analysis-current"
},
"KWSixHi": {
"src": "k3_v2.per_trace",
"era": "analysis-current"
},
"KWSixtyLo": {
"src": "k3_v2.per_trace",
"era": "analysis-current"
},
"KWSixtyHi": {
"src": "k3_v2.per_trace",
"era": "analysis-current"
},
"KJacLo": {
"src": "k3_v2.jaccard",
"era": "analysis-current"
},
"KJacHi": {
"src": "k3_v2.jaccard",
"era": "analysis-current"
},
"KLruB": {
"src": "k3_v2.per_trace",
"era": "analysis-current"
},
"KStaticB": {
"src": "k3_v2.per_trace",
"era": "analysis-current"
},
"KBeladyB": {
"src": "k3_v2.per_trace",
"era": "analysis-current"
},
"QAlphaLo": {
"src": "qwen3_v2.per_trace",
"era": "analysis-current"
},
"QAlphaHi": {
"src": "qwen3_v2.per_trace",
"era": "analysis-current"
},
"QWOneLo": {
"src": "qwen3_v2.per_trace",
"era": "analysis-current"
},
"QWOneHi": {
"src": "qwen3_v2.per_trace",
"era": "analysis-current"
},
"QWSixLo": {
"src": "qwen3_v2.per_trace",
"era": "analysis-current"
},
"QWSixHi": {
"src": "qwen3_v2.per_trace",
"era": "analysis-current"
},
"QWSixtyLo": {
"src": "qwen3_v2.per_trace",
"era": "analysis-current"
},
"QWSixtyHi": {
"src": "qwen3_v2.per_trace",
"era": "analysis-current"
},
"QJacLo": {
"src": "qwen3_v2.jaccard",
"era": "analysis-current"
},
"QJacHi": {
"src": "qwen3_v2.jaccard",
"era": "analysis-current"
},
"QLruB": {
"src": "qwen3_v2.per_trace",
"era": "analysis-current"
},
"QStaticB": {
"src": "qwen3_v2.per_trace",
"era": "analysis-current"
},
"QBeladyB": {
"src": "qwen3_v2.per_trace",
"era": "analysis-current"
},
"DAlphaLo": {
"src": "dsv3_v2.per_trace",
"era": "analysis-current"
},
"DAlphaHi": {
"src": "dsv3_v2.per_trace",
"era": "analysis-current"
},
"DWOneLo": {
"src": "dsv3_v2.per_trace",
"era": "analysis-current"
},
"DWOneHi": {
"src": "dsv3_v2.per_trace",
"era": "analysis-current"
},
"DWSixLo": {
"src": "dsv3_v2.per_trace",
"era": "analysis-current"
},
"DWSixHi": {
"src": "dsv3_v2.per_trace",
"era": "analysis-current"
},
"DWSixtyLo": {
"src": "dsv3_v2.per_trace",
"era": "analysis-current"
},
"DWSixtyHi": {
"src": "dsv3_v2.per_trace",
"era": "analysis-current"
},
"DJacLo": {
"src": "dsv3_v2.jaccard",
"era": "analysis-current"
},
"DJacHi": {
"src": "dsv3_v2.jaccard",
"era": "analysis-current"
},
"DLruB": {
"src": "dsv3_v2.per_trace",
"era": "analysis-current"
},
"DStaticB": {
"src": "dsv3_v2.per_trace",
"era": "analysis-current"
},
"DBeladyB": {
"src": "dsv3_v2.per_trace",
"era": "analysis-current"
},
"KLruEight": {
"src": "k3_v2.per_trace",
"era": "analysis-current"
},
"KStaticEight": {
"src": "k3_v2.per_trace",
"era": "analysis-current"
},
"KLfuEight": {
"src": "k3_v2.per_trace",
"era": "analysis-current"
},
"QLruEight": {
"src": "qwen3_v2.per_trace",
"era": "analysis-current"
},
"QStaticEight": {
"src": "qwen3_v2.per_trace",
"era": "analysis-current"
},
"QLfuEight": {
"src": "qwen3_v2.per_trace",
"era": "analysis-current"
},
"KWEightLo": {
"src": "k3_v2.per_trace",
"era": "analysis-current"
},
"KWEightHi": {
"src": "k3_v2.per_trace",
"era": "analysis-current"
},
"KChatLruSixteen": {
"src": "k3_v2.per_trace",
"era": "analysis-current"
},
"KChatStaticSixteen": {
"src": "k3_v2.per_trace",
"era": "analysis-current"
},
"GsBEightGLru": {
"src": "global_sim.k3_prose",
"era": "analysis-current"
},
"GsBEightGLfu": {
"src": "global_sim.k3_prose",
"era": "analysis-current"
},
"GsBEightGStatic": {
"src": "global_sim.k3_prose",
"era": "analysis-current"
},
"GsBigGLru": {
"src": "global_sim.k3_prose",
"era": "analysis-current"
},
"GsBigPlLru": {
"src": "global_sim.k3_prose",
"era": "analysis-current"
},
"GsBigGLfu": {
"src": "global_sim.k3_prose",
"era": "analysis-current"
},
"GsGlobalGapMax": {
"src": "global_sim.k3_prose",
"era": "analysis-current"
},
"KTopEightLo": {
"src": "trace_facts.k3.top8_share_lo",
"era": "analysis-current"
},
"KTopEightHi": {
"src": "trace_facts.k3.top8_share_hi",
"era": "analysis-current"
},
"QTopEightLo": {
"src": "trace_facts.qwen3.top8_share_lo",
"era": "analysis-current"
},
"QTopEightHi": {
"src": "trace_facts.qwen3.top8_share_hi",
"era": "analysis-current"
},
"KCovLo": {
"src": "trace_facts.k3.cov_lo",
"era": "analysis-current"
},
"KCovHi": {
"src": "trace_facts.k3.cov_hi",
"era": "analysis-current"
},
"DepthTopFirst": {
"src": "depth.k3_top8_first",
"era": "analysis-current"
},
"DepthTopMax": {
"src": "depth.k3_top8_max",
"era": "analysis-current"
},
"DepthGradient": {
"src": "depth.k3_gradient_x",
"era": "analysis-current"
},
"DepthUniqMin": {
"src": "depth.k3_unique_min",
"era": "analysis-current"
},
"DepthUniqMax": {
"src": "depth.k3_unique_max",
"era": "analysis-current"
},
"LongCovLo": {
"src": "long_traces",
"era": "analysis-r2"
},
"LongCovHi": {
"src": "long_traces",
"era": "analysis-r2"
},
"LongAlphaLo": {
"src": "long_traces",
"era": "analysis-r2"
},
"LongAlphaHi": {
"src": "long_traces",
"era": "analysis-r2"
},
"LongSteps": {
"src": "long_traces",
"era": "analysis-r2"
},
"StepBytesGB": {
"src": "derived:iters_b1",
"era": "analysis-current"
},
"ExpertsPerStep": {
"src": "derived:iters_b1",
"era": "analysis-current"
},
"AccPerTok": {
"src": "derived:accepted_b1",
"era": "analysis-current"
},
"TokBytesGB": {
"src": "derived:accepted_b1",
"era": "analysis-current"
},
"WorkedMeasTokps": {
"src": "e1.448.median_iter_s",
"era": "r3-current"
},
"RoundsN": {
"src": "session.rounds",
"era": "r6-current"
},
"TotalHours": {
"src": "session",
"era": "r6-current"
},
"TotalCost": {
"src": "session",
"era": "r6-current"
},
"PoolTB": {
"src": "session.pool_tb",
"era": "r6-current"
},
"ExpertMB": {
"src": "session.expert_bytes",
"era": "r6-current"
},
"XvMemEffC": {
"src": "capacity_control_xval.phys_interp.mem272_on.c_eff_gb",
"era": "r6-current"
},
"XvMemInterpDev": {
"src": "capacity_control_xval.phys_interp.mem272_on.dev_pct",
"era": "r6-current"
},
"XvAgreeHit": {
"src": "capacity_control_xval.agreement_pct.c448_on",
"era": "r6-current"
},
"MgOnDiskLo": {
"src": "e8.on.disk_reps",
"era": "r6-current"
},
"MgOnDiskHi": {
"src": "e8.on.disk_reps",
"era": "r6-current"
},
"DepthTopLast": {
"src": "depth.k3_top8_last",
"era": "analysis-current"
},
"SingleTokA": {
"src": "e1.448.median_iter_s",
"era": "r3-current"
},
"SingleTokC": {
"src": "e1.256.median_iter_s",
"era": "r3-current"
}
}
